Enhancing Constraint Programming via Supervised Learning for Job Shop Scheduling

Constraint programming (CP) is a powerful technique for solving constraint satisfaction and optimization problems. In CP solvers, the variable ordering strategy used to select which variable to explore first in the solving process has a significant impact on solver effectiveness. To address this issue, we propose a novel variable ordering strategy based on supervised learning, which we evaluate in the context of job shop scheduling problems. Our learning-based methods predict the optimal solution of a problem instance and use the predicted solution to order variables for CP solvers. \added[]{Unlike traditional variable ordering methods, our methods can learn from the characteristics of each problem instance and customize the variable ordering strategy accordingly, leading to improved solver performance.} Our experiments demonstrate that training machine learning models is highly efficient and can achieve high accuracy. Furthermore, our learned variable ordering methods perform competitively when compared to four existing methods. Finally, we demonstrate that hybridising the machine learning-based variable ordering methods with traditional domain-based methods is beneficial.

==> plot_data/CLKeasy_results.csv <==
x,y,error,label
-0.31004,0.23757,0,1
-0.24254,0.14593,0,1
-0.2322,0.21771,0,1
-0.33092,0.035008,0,1
-0.3015,0.12855,0,1
-0.20248,0.18753,0,1
-0.27656,0.10844,0,1
-0.24727,0.24127,0,1
-0.2364,0.077446,0,1
-0.27651,0.18877,0,1
-0.26606,0.12067,0,1
-0.30391,0.21368,0,1
-0.30502,0.20146,0,1
-0.16805,0.18486,0,1
-0.31943,0.16875,0,1
-0.22978,0.15584,0,1
-0.2579,0.23331,0,1
-0.23368,0.11099,0,1
-0.19602,0.062143,0,1
-0.2708,0.24941,0,1
-0.26326,0.29348,0,1
-0.23497,0.26815,0,1
-0.27261,0.25833,0,1
-0.29236,0.24632,0,1
-0.2687,0.20222,3.0052,1
-0.25726,0.12427,0,1
-0.20387,0.22002,0,1
-0.28612,0.20352,0,1
-0.31553,0.13484,0,1
-0.35452,0.18185,0,1
-0.28928,0.13777,0,1
-0.31607,0.14224,0,1
-0.23806,0.085809,0,1
-0.31187,0.18402,0,1
-0.15756,0.083814,0,1
-0.25586,0.14267,0,1
-0.15902,0.047942,0,1
-0.32599,0.10401,0,1
-0.31506,0.2201,0,1
-0.31814,0.17903,0,1
-0.20069,0.28998,0,1
-0.21564,0.2569,0,1
-0.24548,0.21354,0,1
-0.26439,0.082681,0,1
-0.28538,0.30185,0,1
-0.34794,0.16185,0,1
-0.27601,0.098528,0,1
-0.2402,0.23979,0,1
-0.33282,0.13704,0,1
-0.23397,0.12267,0,1
-0.058753,0.60676,0,2
-0.10383,0.32585,0,2
0.0033824,0.41772,2.942,2
-0.1958,0.1385,0,2
0.0017315,0.54827,0,2
-0.031021,0.37489,0,2
0.019708,0.52974,0,2
-0.015616,0.29594,7.7473,2
-0.079643,0.52044,5.9964,2
0.019495,0.71919,0,2
-0.14006,0.36215,0,2
-0.041142,0.47826,6.5806,2
-0.13744,0.29786,0,2
-0.093798,0.52955,0,2
-0.15385,0.46555,3.2029,2
-0.16753,0.39169,0,2
-0.078033,0.41593,9.6437,2
-0.12432,0.32348,0,2
-0.14859,0.32489,6.671,2
-0.12802,0.41026,0,2
-0.12214,0.37574,0,2
-0.17621,0.38011,0,2
-0.16452,0.37158,0.10625,2
-0.24195,0.31436,0,2
-0.0033861,0.37808,0.053995,2
-0.07956,0.37596,0,2
-0.12318,0.49326,0.15188,2
-0.1324,0.41435,0,2
-0.056763,0.7194,0,2
-0.039168,0.49512,0,2
-0.13767,0.4086,0.89821,2
-0.088789,0.5568,0,2
-0.081517,0.34994,0.13523,2
-0.15067,0.31762,0,2
-0.15777,0.41386,0,2
-0.14733,0.28176,0.61027,2
-0.12073,0.43773,0,2
-0.023807,0.57007,0,2
0.01337,0.59853,0,2
-0.025402,0.50669,0,2
-0.067832,0.39735,0.076577,2
0.059413,0.69159,0,2
-0.13678,0.3017,0,2
-0.13085,0.4768,0,2
-0.16071,0.24618,0,2
-0.1321,0.35549,0,2
-0.057736,0.47154,0,2
-0.1132,0.48921,0,2
-0.1671,0.33766,0,2
-0.13464,0.35016,0,2
0.75814,0.32085,8.1988,3
0.89412,0.74958,7.3966,3
0.91672,0.49735,12.918,3
0.92834,0.40786,16.585,3
0.83399,0.43098,7.9449,3
0.84013,0.50559,7.6631,3
0.99003,0.72733,19.308,3
0.83999,0.35507,10.517,3
0.91706,0.54612,8.1125,3
0.97206,0.49931,22.887,3
0.88765,0.49529,14.945,3
0.95632,0.52363,15.073,3
0.8796,0.33231,12.589,3
0.8571,0.61808,9.7349,3
1.0128,0.39385,20.826,3
0.88147,0.44541,8.3895,3
0.84491,0.51399,10.903,3
0.96662,0.70842,10.669,3
0.9546,0.52257,6.8182,3
0.86764,0.3986,11.932,3
0.91383,0.54734,8.6007,3
0.82248,0.3505,7.5965,3
0.91435,0.45331,11.394,3
0.90876,0.45233,6.2561,3
0.86313,0.38285,8.3308,3
1.0274,0.55977,9.9838,3
0.90984,0.60224,11.374,3
0.97527,0.42956,12.581,3
0.83871,0.1658,5.6963,3
0.84664,0.40916,12.069,3
0.70937,-0.20623,7.5355,4
0.70343,0.044679,10.365,4
0.6533,-0.1623,1.6771,4
0.81964,0.1342,6.1853,4
0.82518,-0.0068311,8.7343,4
0.67465,0.062855,4.7174,4
0.80013,-0.058372,13.121,4
0.72089,-0.015213,8.7914,4
0.77579,0.042449,13.656,4
0.71641,-0.16815,5.4506,4
0.80112,0.10913,4.1254,4
0.90629,0.19399,9.7453,4
0.71906,0.11076,9.9304,4
0.76907,-0.094772,5.895,4
0.78726,-0.19377,10.533,4
0.71718,0.083124,4.7224,4
0.76228,0.11706,4.2709,4
0.76473,-0.043445,8.1777,4
0.78003,-0.011582,11.292,4
0.91308,-0.035618,13.175,4
0.80362,-0.023774,8.8301,4
0.74477,0.04358,3.1158,4
0.78911,0.093551,4.4948,4
0.67988,-0.18026,5.6319,4
0.79338,0.19036,1.1925,4
0.79598,0.062701,4.2001,4
0.68982,0.076682,8.3937,4
0.70414,-0.10493,5.6851,4
0.67394,0.32989,5.2456,4
0.8137,-0.064023,12.583,4
0.81858,0.14071,4.9228,4
0.76633,-0.025676,7.5767,4
0.7388,0.072214,5.6073,4
0.8308,0.33434,2.1006,4
0.72083,0.097672,4.7028,4
0.7147,0.13813,8.1701,4
0.80228,0.20824,2.049,4
0.8022,-0.021957,4.5698,4
0.87762,0.11218,10.301,4
0.75312,-0.15273,11.314,4
0.74034,0.072557,9.6726,4
0.77689,0.042894,14.576,4
0.86053,-0.10143,8.6388,4
0.71332,-0.082312,13.188,4
0.80055,0.13331,3.4296,4
0.82331,-0.1284,8.7725,4
0.79858,0.20578,7.9418,4
0.64888,-0.27524,5.1016,4
0.67173,0.027604,2.7214,4
0.67476,-0.001549,2.2049,4
0.73521,0.12732,5.8716,5
0.62394,0.17686,0.94512,5
0.61475,0.038216,5.8101,5
0.6298,0.19617,2.0457,5
0.70521,0.0099847,7.1055,5
0.54317,-0.11391,3.5582,5
0.50584,-0.043637,0.96294,5
0.5929,-0.012912,1.3467,5
0.61936,-0.060696,1.518,5
0.53076,0.034563,4.9947,5
0.57667,0.12357,2.242,5
0.64184,0.055836,4.1185,5
0.6931,0.25796,1.3463,5
0.65076,0.028775,6.1913,5
0.53466,-0.08948,3.0138,5
0.62434,0.10635,1.7403,5
0.64512,0.15449,6.1809,5
0.76053,0.23056,16.481,5
0.67706,0.02325,9.9578,5
0.59554,-0.036411,3.3532,5
0.50581,-0.051944,2.4692,5
0.57127,-0.026039,5.6954,5
0.64748,0.060806,1.5253,5
0.6114,-0.13604,1.6258,5
0.67543,0.15133,6.9818,5
0.68249,-0.0031272,12.554,5
0.58155,0.038179,2.1405,5
0.50378,0.10308,0.063032,5
0.70761,0.26432,4.8771,5
0.60242,0.044936,3.9466,5
0.56233,-0.01941,6.6559,5
0.55975,0.19509,1.2279,5
0.55931,0.0075649,0.75477,5
0.60317,-0.14175,3.7851,5
0.54472,0.12712,2.5234,5
0.62253,0.056374,1.7438,5
0.70562,0.037864,10.184,5
0.63654,0.030602,12.8,5
0.65859,0.27425,2.735,5
0.65014,0.045495,12.585,5
0.50517,-0.07379,1.8437,5
0.55699,-0.049297,6.0619,5
0.6677,0.022962,0.80214,5
0.56263,-0.026981,2.7996,5
0.54663,-0.20505,5.9477,5
0.50908,0.10416,1.2891,5
0.65107,-0.035724,0.018987,5
0.62256,-0.0293,1.9038,5
0.53613,-0.13592,4.3577,5
0.52986,0.18783,3.8241,5


==> plot_data/CLKhard_results.csv <==
x,y,error,label
-0.31004,0.23757,0,1
-0.24254,0.14593,0,1
-0.2322,0.21771,0,1
-0.33092,0.035008,0,1
-0.3015,0.12855,0,1
-0.20248,0.18753,0,1
-0.27656,0.10844,0,1
-0.24727,0.24127,0,1
-0.2364,0.077446,0,1
-0.27651,0.18877,0,1
-0.26606,0.12067,0,1
-0.30391,0.21368,0,1
-0.30502,0.20146,0,1
-0.16805,0.18486,0,1
-0.31943,0.16875,0,1
-0.22978,0.15584,0,1
-0.2579,0.23331,0,1
-0.23368,0.11099,0,1
-0.19602,0.062143,0,1
-0.2708,0.24941,0,1
-0.26326,0.29348,0,1
-0.23497,0.26815,0,1
-0.27261,0.25833,0,1
-0.29236,0.24632,0,1
-0.2687,0.20222,0,1
-0.25726,0.12427,0,1
-0.20387,0.22002,0,1
-0.28612,0.20352,0,1
-0.31553,0.13484,0,1
-0.35452,0.18185,0,1
-0.28928,0.13777,0,1
-0.31607,0.14224,0,1
-0.23806,0.085809,0,1
-0.31187,0.18402,0,1
-0.15756,0.083814,0,1
-0.25586,0.14267,0,1
-0.15902,0.047942,0,1
-0.32599,0.10401,0,1
-0.31506,0.2201,0,1
-0.31814,0.17903,0,1
-0.20069,0.28998,0,1
-0.21564,0.2569,0,1
-0.24548,0.21354,0,1
-0.26439,0.082681,0,1
-0.28538,0.30185,0,1
-0.34794,0.16185,0,1
-0.27601,0.098528,0,1
-0.2402,0.23979,0,1
-0.33282,0.13704,0,1
-0.23397,0.12267,0,1
-0.058753,0.60676,0,2
-0.10383,0.32585,0,2
0.0033824,0.41772,0,2
-0.1958,0.1385,0,2
0.0017315,0.54827,0,2
-0.031021,0.37489,0,2
0.019708,0.52974,0,2
-0.015616,0.29594,0,2
-0.079643,0.52044,0,2
0.019495,0.71919,0,2
-0.14006,0.36215,0,2
-0.041142,0.47826,0,2
-0.13744,0.29786,0,2
-0.093798,0.52955,0,2
-0.15385,0.46555,0,2
-0.16753,0.39169,0,2
-0.078033,0.41593,0,2
-0.12432,0.32348,0,2
-0.14859,0.32489,0,2
-0.12802,0.41026,0,2
-0.12214,0.37574,0,2
-0.17621,0.38011,0,2
-0.16452,0.37158,0,2
-0.24195,0.31436,0,2
-0.0033861,0.37808,0,2
-0.07956,0.37596,0,2
-0.12318,0.49326,0,2
-0.1324,0.41435,0,2
-0.056763,0.7194,0,2
-0.039168,0.49512,0,2
-0.13767,0.4086,0,2
-0.088789,0.5568,0,2
-0.081517,0.34994,0,2
-0.15067,0.31762,0,2
-0.15777,0.41386,0,2
-0.14733,0.28176,0,2
-0.12073,0.43773,0,2
-0.023807,0.57007,0,2
0.01337,0.59853,0,2
-0.025402,0.50669,0,2
-0.067832,0.39735,0,2
0.059413,0.69159,0,2
-0.13678,0.3017,0,2
-0.13085,0.4768,0,2
-0.16071,0.24618,0,2
-0.1321,0.35549,0,2
-0.057736,0.47154,0,2
-0.1132,0.48921,0,2
-0.1671,0.33766,0,2
-0.13464,0.35016,0,2
0.75814,0.32085,0,3
0.89412,0.74958,0,3
0.91672,0.49735,0,3
0.92834,0.40786,0.10937,3
0.83399,0.43098,0,3
0.84013,0.50559,0,3
0.99003,0.72733,0,3
0.83999,0.35507,0,3
0.91706,0.54612,0.03849,3
0.97206,0.49931,0,3
0.88765,0.49529,0,3
0.95632,0.52363,0,3
0.8796,0.33231,0,3
0.8571,0.61808,0,3
1.0128,0.39385,0.35426,3
0.88147,0.44541,1.2231,3
0.84491,0.51399,0,3
0.96662,0.70842,0,3
0.9546,0.52257,0.19161,3
0.86764,0.3986,0,3
0.91383,0.54734,0,3
0.82248,0.3505,0,3
0.91435,0.45331,0,3
0.90876,0.45233,0,3
0.86313,0.38285,0,3
1.0274,0.55977,0,3
0.90984,0.60224,0,3
0.97527,0.42956,0,3
0.83871,0.1658,0.035727,3
0.84664,0.40916,0,3
0.70937,-0.20623,0.36718,4
0.70343,0.044679,0.54043,4
0.6533,-0.1623,0.49233,4
0.81964,0.1342,0.65837,4
0.82518,-0.0068311,0.91614,4
0.67465,0.062855,0.11222,4
0.80013,-0.058372,1.3291,4
0.72089,-0.015213,0.14295,4
0.77579,0.042449,0,4
0.71641,-0.16815,0.55575,4
0.80112,0.10913,0,4
0.90629,0.19399,0,4
0.71906,0.11076,0.96868,4
0.76907,-0.094772,1.0776,4
0.78726,-0.19377,1.3681,4
0.71718,0.083124,0.23453,4
0.76228,0.11706,0.217,4
0.76473,-0.043445,0.53325,4
0.78003,-0.011582,0.11353,4
0.91308,-0.035618,0.27064,4
0.80362,-0.023774,1.1466,4
0.74477,0.04358,0.13947,4
0.78911,0.093551,0.22093,4
0.67988,-0.18026,0,4
0.79338,0.19036,0,4
0.79598,0.062701,0.45651,4
0.68982,0.076682,0.25115,4
0.70414,-0.10493,0.023715,4
0.67394,0.32989,0,4
0.8137,-0.064023,0.048193,4
0.81858,0.14071,1.298,4
0.76633,-0.025676,0.73344,4
0.7388,0.072214,1.1258,4
0.8308,0.33434,0.034459,4
0.72083,0.097672,0,4
0.7147,0.13813,0.11248,4
0.80228,0.20824,0,4
0.8022,-0.021957,0.094499,4
0.87762,0.11218,0,4
0.75312,-0.15273,0.077031,4
0.74034,0.072557,0,4
0.77689,0.042894,0.90698,4
0.86053,-0.10143,0.16608,4
0.71332,-0.082312,0,4
0.80055,0.13331,0.521,4
0.82331,-0.1284,0.036576,4
0.79858,0.20578,1.3241,4
0.64888,-0.27524,0.39694,4
0.67173,0.027604,0,4
0.67476,-0.001549,0,4
0.73521,0.12732,0,5
0.62394,0.17686,0,5
0.61475,0.038216,0,5
0.6298,0.19617,0,5
0.70521,0.0099847,0,5
0.54317,-0.11391,0,5
0.50584,-0.043637,0.049829,5
0.5929,-0.012912,0,5
0.61936,-0.060696,0,5
0.53076,0.034563,0,5
0.57667,0.12357,0,5
0.64184,0.055836,0,5
0.6931,0.25796,0,5
0.65076,0.028775,0,5
0.53466,-0.08948,0,5
0.62434,0.10635,0,5
0.64512,0.15449,0,5
0.76053,0.23056,0,5
0.67706,0.02325,0,5
0.59554,-0.036411,0,5
0.50581,-0.051944,0,5
0.57127,-0.026039,0,5
0.64748,0.060806,0,5
0.6114,-0.13604,0,5
0.67543,0.15133,0,5
0.68249,-0.0031272,0,5
0.58155,0.038179,0,5
0.50378,0.10308,0,5
0.70761,0.26432,0,5
0.60242,0.044936,0,5
0.56233,-0.01941,0,5
0.55975,0.19509,0,5
0.55931,0.0075649,0,5
0.60317,-0.14175,0,5
0.54472,0.12712,0,5
0.62253,0.056374,0,5
0.70562,0.037864,0,5
0.63654,0.030602,0.11558,5
0.65859,0.27425,0,5
0.65014,0.045495,0,5
0.50517,-0.07379,0,5
0.55699,-0.049297,0,5
0.6677,0.022962,0,5
0.56263,-0.026981,0,5
0.54663,-0.20505,0,5
0.50908,0.10416,0,5
0.65107,-0.035724,0,5
0.62256,-0.0293,0,5
0.53613,-0.13592,0,5
0.52986,0.18783,0,5


==> plot_data/LKCCeasy_results.csv <==
x,y,error,label
-0.31004,0.23757,0,1
-0.24254,0.14593,0,1
-0.2322,0.21771,0,1
-0.33092,0.035008,0,1
-0.3015,0.12855,0,1
-0.20248,0.18753,0,1
-0.27656,0.10844,0,1
-0.24727,0.24127,0,1
-0.2364,0.077446,0,1
-0.27651,0.18877,0,1
-0.26606,0.12067,0,1
-0.30391,0.21368,0,1
-0.30502,0.20146,0,1
-0.16805,0.18486,0,1
-0.31943,0.16875,0,1
-0.22978,0.15584,0,1
-0.2579,0.23331,0,1
-0.23368,0.11099,0,1
-0.19602,0.062143,0,1
-0.2708,0.24941,0,1
-0.26326,0.29348,0,1
-0.23497,0.26815,0,1
-0.27261,0.25833,0,1
-0.29236,0.24632,0,1
-0.2687,0.20222,0,1
-0.25726,0.12427,0,1
-0.20387,0.22002,0,1
-0.28612,0.20352,0,1
-0.31553,0.13484,0,1
-0.35452,0.18185,0,1
-0.28928,0.13777,0,1
-0.31607,0.14224,0,1
-0.23806,0.085809,0,1
-0.31187,0.18402,0,1
-0.15756,0.083814,0,1
-0.25586,0.14267,0,1
-0.15902,0.047942,0,1
-0.32599,0.10401,0,1
-0.31506,0.2201,0,1
-0.31814,0.17903,0,1
-0.20069,0.28998,0,1
-0.21564,0.2569,0,1
-0.24548,0.21354,0,1
-0.26439,0.082681,0,1
-0.28538,0.30185,0,1
-0.34794,0.16185,0,1
-0.27601,0.098528,0,1
-0.2402,0.23979,0,1
-0.33282,0.13704,0,1
-0.23397,0.12267,0,1
-0.058753,0.60676,0,2
-0.10383,0.32585,0,2
0.0033824,0.41772,0,2
-0.1958,0.1385,0,2
0.0017315,0.54827,0,2
-0.031021,0.37489,0,2
0.019708,0.52974,0,2
-0.015616,0.29594,0,2
-0.079643,0.52044,1.478,2
0.019495,0.71919,0,2
-0.14006,0.36215,0,2
-0.041142,0.47826,4.194,2
-0.13744,0.29786,0,2
-0.093798,0.52955,0,2
-0.15385,0.46555,0,2
-0.16753,0.39169,0,2
-0.078033,0.41593,0,2
-0.12432,0.32348,0,2
-0.14859,0.32489,0,2
-0.12802,0.41026,0,2
-0.12214,0.37574,0,2
-0.17621,0.38011,0,2
-0.16452,0.37158,0,2
-0.24195,0.31436,0,2
-0.0033861,0.37808,0,2
-0.07956,0.37596,0,2
-0.12318,0.49326,0,2
-0.1324,0.41435,0,2
-0.056763,0.7194,0,2
-0.039168,0.49512,0,2
-0.13767,0.4086,0,2
-0.088789,0.5568,0,2
-0.081517,0.34994,0.071174,2
-0.15067,0.31762,0,2
-0.15777,0.41386,0,2
-0.14733,0.28176,0,2
-0.12073,0.43773,0,2
-0.023807,0.57007,0,2
0.01337,0.59853,0,2
-0.025402,0.50669,0,2
-0.067832,0.39735,0,2
0.059413,0.69159,0,2
-0.13678,0.3017,0,2
-0.13085,0.4768,0,2
-0.16071,0.24618,0,2
-0.1321,0.35549,0,2
-0.057736,0.47154,0,2
-0.1132,0.48921,0,2
-0.1671,0.33766,0,2
-0.13464,0.35016,0,2
0.75814,0.32085,4.499,3
0.89412,0.74958,7.0042,3
0.91672,0.49735,10.471,3
0.92834,0.40786,13.015,3
0.83399,0.43098,5.403,3
0.84013,0.50559,5.9942,3
0.99003,0.72733,13.661,3
0.83999,0.35507,7.8641,3
0.91706,0.54612,6.2857,3
0.97206,0.49931,9.815,3
0.88765,0.49529,8.0117,3
0.95632,0.52363,15.165,3
0.8796,0.33231,9.8516,3
0.8571,0.61808,9.6212,3
1.0128,0.39385,18.181,3
0.88147,0.44541,6.1096,3
0.84491,0.51399,6.2645,3
0.96662,0.70842,8.0154,3
0.9546,0.52257,6.1357,3
0.86764,0.3986,10.831,3
0.91383,0.54734,7.3826,3
0.82248,0.3505,4.6003,3
0.91435,0.45331,10.398,3
0.90876,0.45233,3.542,3
0.86313,0.38285,4.5041,3
1.0274,0.55977,8.8966,3
0.90984,0.60224,7.516,3
0.97527,0.42956,11.947,3
0.83871,0.1658,4.3758,3
0.84664,0.40916,10.747,3
0.70937,-0.20623,3.6398,4
0.70343,0.044679,7.884,4
0.6533,-0.1623,0.81254,4
0.81964,0.1342,6.8672,4
0.82518,-0.0068311,7.2262,4
0.67465,0.062855,2.0334,4
0.80013,-0.058372,5.6631,4
0.72089,-0.015213,4.6979,4
0.77579,0.042449,8.6159,4
0.71641,-0.16815,2.8266,4
0.80112,0.10913,2.0674,4
0.90629,0.19399,6.0388,4
0.71906,0.11076,7.9485,4
0.76907,-0.094772,3.9986,4
0.78726,-0.19377,5.872,4
0.71718,0.083124,2.5393,4
0.76228,0.11706,2.2046,4
0.76473,-0.043445,6.9179,4
0.78003,-0.011582,5.7413,4
0.91308,-0.035618,11.35,4
0.80362,-0.023774,4.0151,4
0.74477,0.04358,1.2775,4
0.78911,0.093551,2.7829,4
0.67988,-0.18026,1.1748,4
0.79338,0.19036,0.60926,4
0.79598,0.062701,3.3865,4
0.68982,0.076682,4.7125,4
0.70414,-0.10493,3.6693,4
0.67394,0.32989,3.2061,4
0.8137,-0.064023,8.8391,4
0.81858,0.14071,3.7879,4
0.76633,-0.025676,2.2389,4
0.7388,0.072214,4.6106,4
0.8308,0.33434,1.4114,4
0.72083,0.097672,1.8118,4
0.7147,0.13813,3.6288,4
0.80228,0.20824,1.6114,4
0.8022,-0.021957,4.5458,4
0.87762,0.11218,6.0984,4
0.75312,-0.15273,7.1807,4
0.74034,0.072557,4.8481,4
0.77689,0.042894,5.8878,4
0.86053,-0.10143,8.5791,4
0.71332,-0.082312,0.22256,4
0.80055,0.13331,2.485,4
0.82331,-0.1284,6.1551,4
0.79858,0.20578,2.7981,4
0.64888,-0.27524,2.3017,4
0.67173,0.027604,0.90261,4
0.67476,-0.001549,1.661,4
0.73521,0.12732,1.2115,5
0.62394,0.17686,0,5
0.61475,0.038216,2.8593,5
0.6298,0.19617,0.0078329,5
0.70521,0.0099847,0.47107,5
0.54317,-0.11391,1.3769,5
0.50584,-0.043637,0.8284,5
0.5929,-0.012912,1.1408,5
0.61936,-0.060696,0.53195,5
0.53076,0.034563,0.14939,5
0.57667,0.12357,0.59537,5
0.64184,0.055836,3.5586,5
0.6931,0.25796,0,5
0.65076,0.028775,0.66103,5
0.53466,-0.08948,0.083019,5
0.62434,0.10635,0.4266,5
0.64512,0.15449,5.6462,5
0.76053,0.23056,5.9561,5
0.67706,0.02325,6.7673,5
0.59554,-0.036411,0.0062794,5
0.50581,-0.051944,0.65775,5
0.57127,-0.026039,3.3226,5
0.64748,0.060806,0.74693,5
0.6114,-0.13604,0.93136,5
0.67543,0.15133,1.8204,5
0.68249,-0.0031272,3.0444,5
0.58155,0.038179,1.0102,5
0.50378,0.10308,0.060511,5
0.70761,0.26432,3.7365,5
0.60242,0.044936,0,5
0.56233,-0.01941,4.644,5
0.55975,0.19509,0.091429,5
0.55931,0.0075649,0.69165,5
0.60317,-0.14175,0.47861,5
0.54472,0.12712,0.49053,5
0.62253,0.056374,0.09584,5
0.70562,0.037864,5.1165,5
0.63654,0.030602,3.2337,5
0.65859,0.27425,2.253,5
0.65014,0.045495,0.52656,5
0.50517,-0.07379,1.6893,5
0.55699,-0.049297,1.0928,5
0.6677,0.022962,0,5
0.56263,-0.026981,0.14839,5
0.54663,-0.20505,0.020421,5
0.50908,0.10416,0.010407,5
0.65107,-0.035724,0,5
0.62256,-0.0293,1.5801,5
0.53613,-0.13592,2.6493,5
0.52986,0.18783,0.20107,5


==> plot_data/LKCChard_results.csv <==
x,y,error,label
-0.31004,0.23757,0,1
-0.24254,0.14593,0,1
-0.2322,0.21771,0,1
-0.33092,0.035008,0,1
-0.3015,0.12855,0,1
-0.20248,0.18753,0,1
-0.27656,0.10844,0,1
-0.24727,0.24127,0,1
-0.2364,0.077446,0,1
-0.27651,0.18877,0,1
-0.26606,0.12067,0,1
-0.30391,0.21368,0,1
-0.30502,0.20146,0,1
-0.16805,0.18486,0,1
-0.31943,0.16875,0,1
-0.22978,0.15584,0,1
-0.2579,0.23331,0,1
-0.23368,0.11099,0,1
-0.19602,0.062143,0,1
-0.2708,0.24941,0,1
-0.26326,0.29348,0,1
-0.23497,0.26815,0,1
-0.27261,0.25833,0,1
-0.29236,0.24632,0,1
-0.2687,0.20222,0,1
-0.25726,0.12427,0,1
-0.20387,0.22002,0,1
-0.28612,0.20352,0,1
-0.31553,0.13484,0,1
-0.35452,0.18185,0,1
-0.28928,0.13777,0,1
-0.31607,0.14224,0,1
-0.23806,0.085809,0,1
-0.31187,0.18402,0,1
-0.15756,0.083814,0,1
-0.25586,0.14267,0,1
-0.15902,0.047942,0,1
-0.32599,0.10401,0,1
-0.31506,0.2201,0,1
-0.31814,0.17903,0,1
-0.20069,0.28998,0,1
-0.21564,0.2569,0,1
-0.24548,0.21354,0,1
-0.26439,0.082681,0,1
-0.28538,0.30185,0,1
-0.34794,0.16185,0,1
-0.27601,0.098528,0,1
-0.2402,0.23979,0,1
-0.33282,0.13704,0,1
-0.23397,0.12267,0,1
-0.058753,0.60676,0,2
-0.10383,0.32585,0,2
0.0033824,0.41772,0,2
-0.1958,0.1385,0,2
0.0017315,0.54827,0,2
-0.031021,0.37489,0,2
0.019708,0.52974,0,2
-0.015616,0.29594,0,2
-0.079643,0.52044,0,2
0.019495,0.71919,0,2
-0.14006,0.36215,0,2
-0.041142,0.47826,0,2
-0.13744,0.29786,0,2
-0.093798,0.52955,0,2
-0.15385,0.46555,0,2
-0.16753,0.39169,0,2
-0.078033,0.41593,0,2
-0.12432,0.32348,0,2
-0.14859,0.32489,0,2
-0.12802,0.41026,0,2
-0.12214,0.37574,0,2
-0.17621,0.38011,0,2
-0.16452,0.37158,0,2
-0.24195,0.31436,0,2
-0.0033861,0.37808,0,2
-0.07956,0.37596,0,2
-0.12318,0.49326,0,2
-0.1324,0.41435,0,2
-0.056763,0.7194,0,2
-0.039168,0.49512,0,2
-0.13767,0.4086,0,2
-0.088789,0.5568,0,2
-0.081517,0.34994,0,2
-0.15067,0.31762,0,2
-0.15777,0.41386,0,2
-0.14733,0.28176,0,2
-0.12073,0.43773,0,2
-0.023807,0.57007,0,2
0.01337,0.59853,0,2
-0.025402,0.50669,0,2
-0.067832,0.39735,0,2
0.059413,0.69159,0,2
-0.13678,0.3017,0,2
-0.13085,0.4768,0,2
-0.16071,0.24618,0,2
-0.1321,0.35549,0,2
-0.057736,0.47154,0,2
-0.1132,0.48921,0,2
-0.1671,0.33766,0,2
-0.13464,0.35016,0,2
0.75814,0.32085,0.010966,3
0.89412,0.74958,0,3
0.91672,0.49735,0.92102,3
0.92834,0.40786,0.069996,3
0.83399,0.43098,0.098658,3
0.84013,0.50559,0,3
0.99003,0.72733,0,3
0.83999,0.35507,0.070124,3
0.91706,0.54612,0.013323,3
0.97206,0.49931,0,3
0.88765,0.49529,0.0014631,3
0.95632,0.52363,0,3
0.8796,0.33231,0,3
0.8571,0.61808,0,3
1.0128,0.39385,1.388,3
0.88147,0.44541,0.65163,3
0.84491,0.51399,0.3387,3
0.96662,0.70842,0,3
0.9546,0.52257,0.33427,3
0.86764,0.3986,0.071917,3
0.91383,0.54734,0,3
0.82248,0.3505,0,3
0.91435,0.45331,0.13914,3
0.90876,0.45233,0,3
0.86313,0.38285,0.0057286,3
1.0274,0.55977,0,3
0.90984,0.60224,0,3
0.97527,0.42956,0.021475,3
0.83871,0.1658,0.032869,3
0.84664,0.40916,0.0042194,3
0.70937,-0.20623,0.020862,4
0.70343,0.044679,0.030024,4
0.6533,-0.1623,0.21881,4
0.81964,0.1342,0.22822,4
0.82518,-0.0068311,0.5525,4
0.67465,0.062855,0.0668,4
0.80013,-0.058372,0,4
0.72089,-0.015213,0.025991,4
0.77579,0.042449,0,4
0.71641,-0.16815,0.44601,4
0.80112,0.10913,0,4
0.90629,0.19399,0.0028777,4
0.71906,0.11076,0.091858,4
0.76907,-0.094772,0.286,4
0.78726,-0.19377,0.065019,4
0.71718,0.083124,0.026059,4
0.76228,0.11706,0.071873,4
0.76473,-0.043445,0.027246,4
0.78003,-0.011582,0.072607,4
0.91308,-0.035618,0.2138,4
0.80362,-0.023774,0.068493,4
0.74477,0.04358,0.093445,4
0.78911,0.093551,0.062016,4
0.67988,-0.18026,0,4
0.79338,0.19036,0,4
0.79598,0.062701,0.41988,4
0.68982,0.076682,0.31182,4
0.70414,-0.10493,0,4
0.67394,0.32989,0.0083131,4
0.8137,-0.064023,0.015592,4
0.81858,0.14071,1.1309,4
0.76633,-0.025676,0.30749,4
0.7388,0.072214,0.075319,4
0.8308,0.33434,0.033081,4
0.72083,0.097672,0,4
0.7147,0.13813,0.11951,4
0.80228,0.20824,0.065364,4
0.8022,-0.021957,0.059238,4
0.87762,0.11218,0.0089419,4
0.75312,-0.15273,0.089636,4
0.74034,0.072557,0,4
0.77689,0.042894,0.76607,4
0.86053,-0.10143,0.0028389,4
0.71332,-0.082312,0,4
0.80055,0.13331,0.1652,4
0.82331,-0.1284,0.026335,4
0.79858,0.20578,0.8323,4
0.64888,-0.27524,0.11056,4
0.67173,0.027604,0.010859,4
0.67476,-0.001549,0,4
0.73521,0.12732,0,5
0.62394,0.17686,0,5
0.61475,0.038216,0,5
0.6298,0.19617,0,5
0.70521,0.0099847,0,5
0.54317,-0.11391,0,5
0.50584,-0.043637,0.16568,5
0.5929,-0.012912,0,5
0.61936,-0.060696,0,5
0.53076,0.034563,0,5
0.57667,0.12357,0,5
0.64184,0.055836,0,5
0.6931,0.25796,0,5
0.65076,0.028775,0,5
0.53466,-0.08948,0,5
0.62434,0.10635,0,5
0.64512,0.15449,0,5
0.76053,0.23056,0,5
0.67706,0.02325,0,5
0.59554,-0.036411,0,5
0.50581,-0.051944,0,5
0.57127,-0.026039,0,5
0.64748,0.060806,0,5
0.6114,-0.13604,0,5
0.67543,0.15133,0,5
0.68249,-0.0031272,0,5
0.58155,0.038179,0,5
0.50378,0.10308,0,5
0.70761,0.26432,0,5
0.60242,0.044936,0,5
0.56233,-0.01941,0,5
0.55975,0.19509,0,5
0.55931,0.0075649,0,5
0.60317,-0.14175,0,5
0.54472,0.12712,0,5
0.62253,0.056374,0,5
0.70562,0.037864,0,5
0.63654,0.030602,0.085427,5
0.65859,0.27425,0,5
0.65014,0.045495,0,5
0.50517,-0.07379,0,5
0.55699,-0.049297,0,5
0.6677,0.022962,0,5
0.56263,-0.026981,0,5
0.54663,-0.20505,0,5
0.50908,0.10416,0,5
0.65107,-0.035724,0,5
0.62256,-0.0293,0,5
0.53613,-0.13592,0,5
0.52986,0.18783,0,5


==> plot_data/atsp_100_gap.csv <==
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0.19928
14,0.25451
15,0.30769
16,0.33434
17,0.92609
18,9.2089
19,11.613


==> plot_data/atsp_100_p.csv <==
1,33.988
2,35.104
3,35.148
4,35.381
5,35.399
6,35.601
7,36.752
8,36.926
9,37.253
10,37.695
11,38.283
12,38.448
13,38.524
14,38.626
15,39.239
16,40.425
17,48.493
18,48.676
19,77.991


==> plot_data/atsp_10_gap.csv <==
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0.31547
13,0.39908
14,1.4359
15,1.5867
16,2.5726
17,2.6105
18,10.39
19,11.907


==> plot_data/atsp_10_p.csv <==
1,19.047
2,19.086
3,19.559
4,20.286
5,20.776
6,20.862
7,21.372
8,21.853
9,22.694
10,23.507
11,23.843
12,24.651
13,25.091
14,25.316
15,25.698
16,25.841
17,26.59
18,40.515
19,61.094


==> plot_data/random_results.csv <==
x,y,error,label
-0.31004,0.23757,0,1
-0.24254,0.14593,0,1
-0.2322,0.21771,0,1
-0.33092,0.035008,0,1
-0.3015,0.12855,0,1
-0.20248,0.18753,0,1
-0.27656,0.10844,0,1
-0.24727,0.24127,0,1
-0.2364,0.077446,0,1
-0.27651,0.18877,0,1
-0.26606,0.12067,0,1
-0.30391,0.21368,0,1
-0.30502,0.20146,0,1
-0.16805,0.18486,0,1
-0.31943,0.16875,0,1
-0.22978,0.15584,0,1
-0.2579,0.23331,0,1
-0.23368,0.11099,0,1
-0.19602,0.062143,0,1
-0.2708,0.24941,0,1
-0.26326,0.29348,0,1
-0.23497,0.26815,0,1
-0.27261,0.25833,0,1
-0.29236,0.24632,0,1
-0.2687,0.20222,0,1
-0.25726,0.12427,0,1
-0.20387,0.22002,0,1
-0.28612,0.20352,0,1
-0.31553,0.13484,0,1
-0.35452,0.18185,0,1
-0.28928,0.13777,0,1
-0.31607,0.14224,0,1
-0.23806,0.085809,0,1
-0.31187,0.18402,0,1
-0.15756,0.083814,0,1
-0.25586,0.14267,0,1
-0.15902,0.047942,0,1
-0.32599,0.10401,0,1
-0.31506,0.2201,0,1
-0.31814,0.17903,0,1
-0.20069,0.28998,0,1
-0.21564,0.2569,0,1
-0.24548,0.21354,0,1
-0.26439,0.082681,0,1
-0.28538,0.30185,0,1
-0.34794,0.16185,0,1
-0.27601,0.098528,0,1
-0.2402,0.23979,0,1
-0.33282,0.13704,0,1
-0.23397,0.12267,0,1
-0.058753,0.60676,0,2
-0.10383,0.32585,0,2
0.0033824,0.41772,0,2
-0.1958,0.1385,0,2
0.0017315,0.54827,0,2
-0.031021,0.37489,0,2
0.019708,0.52974,0,2
-0.015616,0.29594,0,2
-0.079643,0.52044,0,2
0.019495,0.71919,0,2
-0.14006,0.36215,0,2
-0.041142,0.47826,0,2
-0.13744,0.29786,0,2
-0.093798,0.52955,0,2
-0.15385,0.46555,0,2
-0.16753,0.39169,0,2
-0.078033,0.41593,0,2
-0.12432,0.32348,0,2
-0.14859,0.32489,0,2
-0.12802,0.41026,0,2
-0.12214,0.37574,0,2
-0.17621,0.38011,0,2
-0.16452,0.37158,0,2
-0.24195,0.31436,0,2
-0.0033861,0.37808,0,2
-0.07956,0.37596,0,2
-0.12318,0.49326,0,2
-0.1324,0.41435,0,2
-0.056763,0.7194,0,2
-0.039168,0.49512,0,2
-0.13767,0.4086,0,2
-0.088789,0.5568,0,2
-0.081517,0.34994,0,2
-0.15067,0.31762,0,2
-0.15777,0.41386,0,2
-0.14733,0.28176,0,2
-0.12073,0.43773,0,2
-0.023807,0.57007,0,2
0.01337,0.59853,0,2
-0.025402,0.50669,0,2
-0.067832,0.39735,0,2
0.059413,0.69159,0,2
-0.13678,0.3017,0,2
-0.13085,0.4768,0,2
-0.16071,0.24618,0,2
-0.1321,0.35549,0,2
-0.057736,0.47154,0,2
-0.1132,0.48921,0,2
-0.1671,0.33766,0,2
-0.13464,0.35016,0,2
0.75814,0.32085,0.75805,3
0.89412,0.74958,0.56962,3
0.91672,0.49735,5.9179,3
0.92834,0.40786,2.7794,3
0.83399,0.43098,0.78926,3
0.84013,0.50559,0.21555,3
0.99003,0.72733,0.41899,3
0.83999,0.35507,0.95836,3
0.91706,0.54612,2.7432,3
0.97206,0.49931,2.9363,3
0.88765,0.49529,3.1544,3
0.95632,0.52363,2.1014,3
0.8796,0.33231,0,3
0.8571,0.61808,0.34116,3
1.0128,0.39385,1.3125,3
0.88147,0.44541,2.8271,3
0.84491,0.51399,1.5073,3
0.96662,0.70842,0.43634,3
0.9546,0.52257,2.4252,3
0.86764,0.3986,1.1075,3
0.91383,0.54734,0.15192,3
0.82248,0.3505,0,3
0.91435,0.45331,3.8524,3
0.90876,0.45233,0,3
0.86313,0.38285,0.4411,3
1.0274,0.55977,0.96576,3
0.90984,0.60224,2.389,3
0.97527,0.42956,3.5505,3
0.83871,0.1658,0.60593,3
0.84664,0.40916,1.5527,3
0.70937,-0.20623,0.56745,4
0.70343,0.044679,1.1013,4
0.6533,-0.1623,0.72315,4
0.81964,0.1342,0.86999,4
0.82518,-0.0068311,1.518,4
0.67465,0.062855,1.1931,4
0.80013,-0.058372,2.736,4
0.72089,-0.015213,2.269,4
0.77579,0.042449,0.012346,4
0.71641,-0.16815,0.53887,4
0.80112,0.10913,0.10115,4
0.90629,0.19399,1.4014,4
0.71906,0.11076,1.5811,4
0.76907,-0.094772,1.0898,4
0.78726,-0.19377,1.8354,4
0.71718,0.083124,0.9164,4
0.76228,0.11706,1.0836,4
0.76473,-0.043445,0.5566,4
0.78003,-0.011582,0.76964,4
0.91308,-0.035618,1.9378,4
0.80362,-0.023774,1.0918,4
0.74477,0.04358,0.36123,4
0.78911,0.093551,0.97674,4
0.67988,-0.18026,0.08544,4
0.79338,0.19036,0,4
0.79598,0.062701,1.4519,4
0.68982,0.076682,0.66455,4
0.70414,-0.10493,0.12121,4
0.67394,0.32989,1.6723,4
0.8137,-0.064023,1.4316,4
0.81858,0.14071,1.6506,4
0.76633,-0.025676,0.76672,4
0.7388,0.072214,2.0269,4
0.8308,0.33434,0.91247,4
0.72083,0.097672,0.29248,4
0.7147,0.13813,0.68893,4
0.80228,0.20824,1.0032,4
0.8022,-0.021957,0.59661,4
0.87762,0.11218,0.7377,4
0.75312,-0.15273,1.5546,4
0.74034,0.072557,0.031978,4
0.77689,0.042894,1.078,4
0.86053,-0.10143,0.43009,4
0.71332,-0.082312,0,4
0.80055,0.13331,0.73844,4
0.82331,-0.1284,2.5545,4
0.79858,0.20578,1.7665,4
0.64888,-0.27524,0.59674,4
0.67173,0.027604,0.72888,4
0.67476,-0.001549,0.20172,4
0.73521,0.12732,0,5
0.62394,0.17686,0,5
0.61475,0.038216,0,5
0.6298,0.19617,0,5
0.70521,0.0099847,0,5
0.54317,-0.11391,0,5
0.50584,-0.043637,0.46714,5
0.5929,-0.012912,0.0077695,5
0.61936,-0.060696,0,5
0.53076,0.034563,0,5
0.57667,0.12357,0,5
0.64184,0.055836,0,5
0.6931,0.25796,0,5
0.65076,0.028775,0,5
0.53466,-0.08948,0,5
0.62434,0.10635,0,5
0.64512,0.15449,0,5
0.76053,0.23056,0,5
0.67706,0.02325,0.25049,5
0.59554,-0.036411,0,5
0.50581,-0.051944,0.68515,5
0.57127,-0.026039,0,5
0.64748,0.060806,0,5
0.6114,-0.13604,0,5
0.67543,0.15133,0,5
0.68249,-0.0031272,0,5
0.58155,0.038179,0,5
0.50378,0.10308,0,5
0.70761,0.26432,0.047198,5
0.60242,0.044936,0,5
0.56233,-0.01941,0,5
0.55975,0.19509,0,5
0.55931,0.0075649,0,5
0.60317,-0.14175,0,5
0.54472,0.12712,0,5
0.62253,0.056374,0,5
0.70562,0.037864,0,5
0.63654,0.030602,0.26382,5
0.65859,0.27425,0,5
0.65014,0.045495,0,5
0.50517,-0.07379,0,5
0.55699,-0.049297,0,5
0.6677,0.022962,0,5
0.56263,-0.026981,0,5
0.54663,-0.20505,0,5
0.50908,0.10416,0,5
0.65107,-0.035724,0,5
0.62256,-0.0293,0,5
0.53613,-0.13592,0.75621,5
0.52986,0.18783,0,5


==> plot_data/sop_100_gap.csv <==
1,0
2,0
3,0.18824
4,0.33928
5,1.151
6,1.9636
7,4
8,4.8382
9,15.017


==> plot_data/sop_100_p.csv <==
1,34.799
2,37.345
3,39.81
4,42.306
5,48
6,50.496
7,50.904
8,51.378
9,58.64


==> plot_data/sop_10_gap.csv <==
1,0
2,0
3,0.14118
4,3.4949
5,7.243
6,9.0182
7,10.618
8,25.937
9,46.563


==> plot_data/sop_10_p.csv <==
1,15.38
2,19.568
3,30.787
4,34
5,37.86
6,38.375
7,39.938
8,42.877
9,51.76


==> plot_data/tsp_100_gap.csv <==
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0.02173
17,0.09864
18,3.7367
19,3.7997


==> plot_data/tsp_100_p.csv <==
1,30.237
2,31.236
3,33.688
4,33.799
5,34.798
6,34.975
7,35.315
8,35.505
9,37.036
10,37.258
11,37.782
12,38.355
13,38.488
14,38.513
15,38.903
16,39.011
17,39.085
18,42.275
19,54.781


==> plot_data/tsp_10_gap.csv <==
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0.00074402
14,0.032267
15,0.19441
16,0.36321
17,3.0897
18,3.5259
19,3.7245


==> plot_data/tsp_10_p.csv <==
1,16.185
2,20.596
3,21.21
4,21.278
5,21.963
6,22.534
7,23.083
8,23.117
9,23.63
10,24.427
11,24.571
12,25.01
13,25.018
14,25.028
15,25.697
16,26.16
17,26.196
18,27.985
19,34.46


==> plot_data/tsp_varying_size_gap.csv <==
200,0
500,0
800,0
1100,0
1400,0
1700,0
2000,0


==> plot_data/tsp_varying_size_p.csv <==
200,12.819
500,11.59
800,11.203
1100,10.966
1400,10.849
1700,10.757
2000,10.697


==> plot_data/variants_mean_gap.csv <==
Category, TSP, ATSP, SOP
gap10, 0.5753, 1.6430, 11.44
gap100, 0.4030, 1.2023, 3.05


==> plot_data/variants_mean_p.csv <==
Category, TSP, ATSP, SOP
p10, 24.11, 25.67, 34.50
p100, 37.42, 40.41, 45.96

